MLAAD: The Multi-Language Audio Anti-Spoofing Dataset

This paper presents the Multi-Language Audio Anti-Spoofing Dataset (MLAAD), version 11: a dataset of synthetic audio to train and evaluate audio deepfake detection models. It features 205 Text-to-Speech (TTS) models, comprising a total of 1153.6 hours of synthetic voice in 54 different languages. To evaluate this dataset, we train three state-of-the-art deepfake detection models with MLAAD and observe that it demonstrates superior performance to comparable datasets like InTheWild and FakeOrReal when used as a training resource. Moreover, compared to the renowned ASVspoof 2019 dataset, MLAAD proves to be a complementary resource. In tests across eight datasets, MLAAD and ASVspoof 2019 alternately outperformed each other, each excelling on four datasets. By publishing the dataset and making a trained model accessible via an interactive webserver, we aim to democratize anti-spoofing technology, making it accessible beyond the realm of specialists, and contributing to global efforts against audio spoofing and deepfakes.

==> img/data/hours_per_architecture.csv <==
Architecture,Hours
Azzurra-Voice,1.5
Bark,123.3
Capacitron,1.5
CaroTTS,1.7
Cartesia.ai (Sonic-3),3.5
Chatterbox,16.3
ChatTTS,3.7
DeepGram,3.8
Dual-AR,19.8
E2 TTS,1.8
Edge-TTS,39.9
ElevenLabs,10.1
F5 TTS,1.7
F5-TTS,18.5
FastPitch,2.1
FireRedTTS,5.5
FishTTS,7.4
Gemini,2.5
GLM-TTS,2.1
GlowTTS,12.6
Griffin Lim,16.6
Higgs-Audio-V2,8.8
Index-TTS,7.6
IndicF5,16.6
Indri-TTS-0.1,3.7
Jenny,1.7
Kani-TTS,3.8
Kitten-TTS,4.1
Kokoro,10.4
KugelAudio,15.6
Kyutai-TTS,4.5
LFM2.5-Audio,1.8
Llasa,30.9
LongCat-AudioDiT,3.3
LuxTTS,1.8
Mars5,1.8
MatchaTTS,1.7
Maya1 TTS,2.1
MegaTTS3,4.1
MeloTTS,1.8
Metavoice-1B,1.9
Microsoft VibeVoice,8.3
Ming-omni-tts,3.9
MiniCPM-o-2.6,4.4
MiniMax-Speech,2.0
minimax/speech-02,8.8
MiraTTS,2.0
MOSS-TTS,38.9
Nari Dia-1.6B,1.9
Nari Dia2,2.1
NeuralHMM,2.1
NeuTTS,2.0
NeuTTS-Air,2.0
NVidia Magpie-TTS,4.5
OmniVoice,53.6
OpenAI TTS-1 HD,13.7
Openaudio-S1-Mini,4.8
OpenVoiceV2,4.3
Optispeech,1.5
Orpheus TTS v0.1,2.0
OuteTTS,15.1
Overflow,2.2
Parler TTS,4.9
PocketTTS,1.9
Qwen2.5-Omni,2.3
Qwen3-Omni,34.3
Raon-OpenTTS,1.8
"Resemble.ai (April 12th, 2025)",8.8
Ringg Squirrel TTS,3.9
RVC,17.6
Sesame CSM 1B,2.2
Sesame CSM-1B,1.7
Soprano11,1.6
SopranoTTS,1.7
SoulX-Podcast,1.9
Spark TTS,2.1
SpeechT5,2.0
Speedy Speech,2.0
Step-Audio-EditX,3.8
StyleTTS 2,4.1
Supertonic,1.9
SvaraTTS v1,5.2
Tacotron,2.5
Tacotron 2,20.6
TADA,17.5
Tortoise,2.1
Veena,3.5
VieNeu-TTS,2.3
VITS,54.4
VITS Neon,4.3
VITS-MMS,23.3
VITS2,1.7
VixTTS,3.6
VoiceCore,2.9
VoxCPM,35.6
VoxCPM-1.5,4.1
Voxtral,19.1
VoXtream,1.9
Voxtream,2.2
WhisperSpeech,3.9
XTTS v1.1,36.9
XTTS v2,38.9
YarnGPT,5.2
ZipVoice,3.4
ZonosTTS v0.1,3.7


==> img/data/hours_per_dataset.csv <==
Training Data,Hours
baker,3.3
Blizzard 2013,1.5
Common Voice,29.8
common-voice,2.2
CSS 10,10.2
custom,7.9
EK1,3.9
Jenny,1.7
LibriTTS,2.0
LJSpeech,22.8
M-AILABS,7.7
M-AILABS_female,4.6
M-AILABS_male,3.7
Multiple Datasets,284.3
none,16.6
openai,13.7
Sam,2.5
Thorsten,5.7
unknown,567.5
vctk,1.7
viVoice,3.6
VoxBox,2.1
WhisperSpeech dataset,3.9


==> img/data/hours_per_language.csv <==
Language,Hours
Amharic,3.6
Arabic,19.4
Bangla,14.1
Bulgarian,6.1
Chinese,54.6
Croatian,1.8
Czech,13.0
Danish,7.7
Dutch,20.8
English,232.3
Estonian,5.7
Finnish,13.2
French,66.6
German,69.9
Greek,8.8
Hausa,1.5
Hebrew,2.0
Hindi,22.5
Hungarian,12.5
Igbo,1.8
Indonesian,4.5
Irish,6.4
Italian,45.9
Japanese,29.9
Javanese,2.4
Kannada,9.4
Korean,30.2
Latvian,2.3
Lithuanian,2.3
Luxembourgish,1.7
Malay,2.5
Malayalam,1.8
Maltese,8.1
Marathi,3.0
Norwegian,2.0
Persian,6.7
Polish,32.3
Portuguese,39.2
Romanian,12.8
Russian,39.9
Sinhala,2.1
Slovak,6.3
Slovenian,1.8
Spanish,50.9
Swahili,3.4
Swedish,7.4
Tamil,5.0
Thai,7.8
Turkish,14.0
Turkmen,3.9
Ukrainian,25.1
Urdu,2.1
Vietnamese,10.1
Yoruba,1.8


==> img/data/hours_per_tts_model.csv <==
Model,Hours
Azzurra-Voice,1.5
CaroTTS,1.7
Cartesia.ai (Sonic-3),3.5
Chatterbox,1.8
Chatterbox Multilingual,10.8
Chatterbox-Turbo,1.8
ChatTTS,3.7
DeepGram,3.8
e2-tts,1.8
Edge-TTS,39.9
ElevenLabs-Turbo-v2.5,2.0
ElevenLabs-v2-Multilingual,4.1
ElevenLabs-v3,4.0
f5-tts,1.7
facebook/mms-tts-deu,1.9
facebook/mms-tts-eng,2.0
facebook/mms-tts-fin,2.6
facebook/mms-tts-fra,1.9
facebook/mms-tts-hun,2.0
facebook/mms-tts-nld,2.5
facebook/mms-tts-ron,2.5
facebook/mms-tts-rus,2.1
facebook/mms-tts-swe,3.4
facebook/mms-tts-ukr,2.4
FireRedTTS-2.0,5.5
Fish-S2-Pro,19.8
FishTTS,7.4
Gemini-3.1-Flash-TTS,2.5
GLM-TTS,2.1
griffin_lim,16.6
Higgs-Audio-V2,8.8
Hume TADA-3B-ML,14.0
Index-TTS-1.5,4.0
Index-TTS-2.0,3.6
IndicF5,16.6
Indri-TTS-0.1,3.7
Kani-TTS-370M,3.8
Kartoffelbox,1.9
Kitten-TTS-Nano-0.1,2.0
Kitten-TTS-Nano-0.2,2.1
kokoro,10.4
KugelAudio,15.6
Kyutai-TTS,4.5
LEMAS-TTS,18.5
LFM2.5-Audio,1.8
Llasa-1B,2.3
Llasa-1B-Multilingual,24.1
Llasa-3B,2.3
Llasa-8B,2.3
LongCat-AudioDiT,3.3
LuxTTS,1.8
Mars5,1.8
Marvis-TTS,1.7
MatchaTTS,1.7
Maya1 TTS,2.1
MegaTTS3,4.1
MeloTTS,1.8
Metavoice-1B,1.9
Microsoft VibeVoice 1.5B,4.1
Microsoft VibeVoice Large,4.2
microsoft/speecht5_tts,2.0
MingTTS,3.9
MiniCPM-o-2.6,4.4
MiniMax-Speech-2.8-Turbo,2.0
minimax/speech-02-turbo,6.7
minimax/speech-2.6-hd,2.1
MiraTTS,2.0
MOSS-TTS-1.7B,20.8
MOSS-TTS-8B,18.1
Nari Dia-1.6B,1.9
Nari Dia2,2.1
NeuTTS-Air,2.0
NeuTTS-Nano,2.0
NVidia Magpie-TTS Multilingual,4.5
OmniVoice,53.6
OpenAI TTS-1 HD,13.7
Openaudio-S1-Mini,4.8
OpenVoiceV2,4.3
optispeech,1.5
orpheus-tts-0.1-finetune,2.0
OuteTTS,15.1
parler_tts_large_v1,1.6
parler_tts_mini_v0.1,1.7
parler_tts_mini_v1,1.6
PocketTTS,1.9
Qwen2.5-Omni,2.3
Qwen3-TTS-12Hz-0.6B-Base,17.3
Qwen3-TTS-12Hz-1.7B-Base,17.0
Raon-OpenTTS,1.8
"Resemble.ai (April 12th, 2025)",8.8
Ringg Squirrel TTS v1.0,3.9
RVC,17.6
sesame_csm,2.2
Soprano11,1.6
SopranoTTS,1.7
SoulX-Podcast,1.9
Spark-TTS-0.5B,2.1
Step-Audio-EditX,3.8
suno/bark,2.6
suno/bark-small,2.6
Supertonic,1.9
SvaraTTS v1,5.2
TADA-1B,1.9
TADA-3B-ML,1.6
Tsukasa_Speech,4.1
tts_models/bg/cv/vits,2.0
tts_models/bn/custom/vits-female,2.6
tts_models/bn/custom/vits-male,3.0
tts_models/cs/cv/vits,2.0
tts_models/da/cv/vits,1.8
tts_models/de/css10/vits-neon,2.2
tts_models/de/thorsten/tacotron2-DCA,2.4
tts_models/de/thorsten/tacotron2-DDC,1.6
tts_models/de/thorsten/vits,1.8
tts_models/el/cv/vits,2.2
tts_models/en/blizzard2013/capacitron-t2-c50,1.5
tts_models/en/ek1/tacotron2,3.9
tts_models/en/jenny/jenny,1.7
tts_models/en/ljspeech/fast_pitch,2.1
tts_models/en/ljspeech/glow-tts,2.2
tts_models/en/ljspeech/neural_hmm,2.1
tts_models/en/ljspeech/overflow,2.2
tts_models/en/ljspeech/speedy-speech,2.0
tts_models/en/ljspeech/tacotron2-DCA,2.0
tts_models/en/ljspeech/tacotron2-DDC,2.4
tts_models/en/ljspeech/tacotron2-DDC_ph,2.0
tts_models/en/ljspeech/vits,2.2
tts_models/en/ljspeech/vits--neon,2.1
tts_models/en/multi-dataset/tortoise-v2,2.1
tts_models/en/sam/tacotron-DDC,2.5
tts_models/es/css10/vits,1.7
tts_models/es/mai/tacotron2-DDC,1.4
tts_models/et/cv/vits,1.6
tts_models/fa/custom/glow-tts,2.3
tts_models/fi/css10/vits,2.5
tts_models/fr/css10/vits,1.8
tts_models/fr/mai/tacotron2-DDC,1.5
tts_models/ga/cv/vits,2.1
tts_models/hr/cv/vits,1.8
tts_models/hu/css10/vits,2.0
tts_models/it/mai_female/glow-tts,1.5
tts_models/it/mai_female/vits,1.6
tts_models/it/mai_male/glow-tts,1.6
tts_models/it/mai_male/vits,2.1
tts_models/lt/cv/vits,2.3
tts_models/lv/cv/vits,2.3
tts_models/mt/cv/vits,2.0
tts_models/multilingual/multi-dataset/bark,118.0
tts_models/multilingual/multi-dataset/xtts_v1.1,36.9
tts_models/multilingual/multi-dataset/xtts_v2,38.9
tts_models/pl/mai_female/vits,1.6
tts_models/pt/cv/vits,2.1
tts_models/ro/cv/vits,1.9
tts_models/sk/cv/vits,2.2
tts_models/sl/cv/vits,1.8
tts_models/sv/cv/vits,1.6
tts_models/tr/common-voice/glow-tts,2.2
tts_models/uk/mai/glow-tts,2.8
tts_models/uk/mai/vits,1.9
tts_models/zh-CN/baker/tacotron2-DDC-GST,3.3
Veena,3.5
VieNeu-TTS,2.3
VITS2-Claude,1.7
vixTTS,3.6
VoiceCore,2.9
VoxCPM-0.5B,3.6
VoxCPM-1.5,4.1
VoxCPM2,32.0
Voxtral,19.1
Voxtream,2.2
VoXtream2,1.9
WhisperSpeech,3.9
YarnGPT,5.2
ZipVoice,3.4
zonosTTS-v0.1,3.7


==> img/data_v1/total_utters.txt <==
64,761

==> img/data_v10/hours_per_architecture.csv <==
Architecture,Hours
Azzurra-Voice,1.5
Bark,123.3
Capacitron,1.5
CaroTTS,1.7
Cartesia.ai (Sonic-3),3.5
Chatterbox,16.3
ChatTTS,3.7
DeepGram,3.8
Dual-AR,19.8
E2 TTS,1.8
Edge-TTS,39.9
ElevenLabs,10.1
F5 TTS,1.7
F5-TTS,18.5
FastPitch,2.1
FireRedTTS,5.5
FishTTS,7.4
Gemini,2.5
GLM-TTS,2.1
GlowTTS,12.6
Griffin Lim,16.6
Higgs-Audio-V2,8.8
Index-TTS,7.6
IndicF5,16.6
Indri-TTS-0.1,3.7
Jenny,1.7
Kani-TTS,3.8
Kitten-TTS,4.1
Kokoro,10.4
KugelAudio,15.6
Kyutai-TTS,4.5
LFM2.5-Audio,1.8
Llasa,30.9
LongCat-AudioDiT,3.3
LuxTTS,1.8
Mars5,1.8
MatchaTTS,1.7
Maya1 TTS,2.1
MegaTTS3,4.1
MeloTTS,1.8
Metavoice-1B,1.9
Microsoft VibeVoice,8.3
Ming-omni-tts,3.9
MiniCPM-o-2.6,4.4
MiniMax-Speech,2.0
minimax/speech-02,8.8
MiraTTS,2.0
MOSS-TTS,38.9
Nari Dia-1.6B,1.9
Nari Dia2,2.1
NeuralHMM,2.1
NeuTTS,2.0
NeuTTS-Air,2.0
NVidia Magpie-TTS,4.5
OmniVoice,53.6
OpenAI TTS-1 HD,13.7
Openaudio-S1-Mini,4.8
OpenVoiceV2,4.3
Optispeech,1.5
Orpheus TTS v0.1,2.0
OuteTTS,15.1
Overflow,2.2
Parler TTS,4.9
PocketTTS,1.9
Qwen2.5-Omni,2.3
Qwen3-Omni,34.3
Raon-OpenTTS,1.8
"Resemble.ai (April 12th, 2025)",8.8
Ringg Squirrel TTS,3.9
RVC,17.6
Sesame CSM 1B,2.2
Sesame CSM-1B,1.7
Soprano11,1.6
SopranoTTS,1.7
SoulX-Podcast,1.9
Spark TTS,2.1
SpeechT5,2.0
Speedy Speech,2.0
Step-Audio-EditX,3.8
StyleTTS 2,4.1
Supertonic,1.9
SvaraTTS v1,5.2
Tacotron,2.5
Tacotron 2,20.6
TADA,17.5
Tortoise,2.1
Veena,3.5
VieNeu-TTS,2.3
VITS,54.4
VITS Neon,4.3
VITS-MMS,23.3
VITS2,1.7
VixTTS,3.6
VoiceCore,2.9
VoxCPM,35.6
VoxCPM-1.5,4.1
Voxtral,19.1
VoXtream,1.9
Voxtream,2.2
WhisperSpeech,3.9
XTTS v1.1,36.9
XTTS v2,38.9
YarnGPT,5.2
ZipVoice,3.4
ZonosTTS v0.1,3.7


==> img/data_v10/hours_per_dataset.csv <==
Training Data,Hours
baker,3.3
Blizzard 2013,1.5
Common Voice,29.8
common-voice,2.2
CSS 10,10.2
custom,7.9
EK1,3.9
Jenny,1.7
LibriTTS,2.0
LJSpeech,22.8
M-AILABS,7.7
M-AILABS_female,4.6
M-AILABS_male,3.7
Multiple Datasets,284.3
none,16.6
openai,13.7
Sam,2.5
Thorsten,5.7
unknown,567.5
vctk,1.7
viVoice,3.6
VoxBox,2.1
WhisperSpeech dataset,3.9


==> img/data_v10/hours_per_language.csv <==
Language,Hours
Amharic,3.6
Arabic,19.4
Bangla,14.1
Bulgarian,6.1
Chinese,54.6
Croatian,1.8
Czech,13.0
Danish,7.7
Dutch,20.8
English,232.3
Estonian,5.7
Finnish,13.2
French,66.6
German,69.9
Greek,8.8
Hausa,1.5
Hebrew,2.0
Hindi,22.5
Hungarian,12.5
Igbo,1.8
Indonesian,4.5
Irish,6.4
Italian,45.9
Japanese,29.9
Javanese,2.4
Kannada,9.4
Korean,30.2
Latvian,2.3
Lithuanian,2.3
Luxembourgish,1.7
Malay,2.5
Malayalam,1.8
Maltese,8.1
Marathi,3.0
Norwegian,2.0
Persian,6.7
Polish,32.3
Portuguese,39.2
Romanian,12.8
Russian,39.9
Sinhala,2.1
Slovak,6.3
Slovenian,1.8
Spanish,50.9
Swahili,3.4
Swedish,7.4
Tamil,5.0
Thai,7.8
Turkish,14.0
Turkmen,3.9
Ukrainian,25.1
Urdu,2.1
Vietnamese,10.1
Yoruba,1.8


==> img/data_v10/hours_per_tts_model.csv <==
Model,Hours
Azzurra-Voice,1.5
CaroTTS,1.7
Cartesia.ai (Sonic-3),3.5
Chatterbox,1.8
Chatterbox Multilingual,10.8
Chatterbox-Turbo,1.8
ChatTTS,3.7
DeepGram,3.8
e2-tts,1.8
Edge-TTS,39.9
ElevenLabs-Turbo-v2.5,2.0
ElevenLabs-v2-Multilingual,4.1
ElevenLabs-v3,4.0
f5-tts,1.7
facebook/mms-tts-deu,1.9
facebook/mms-tts-eng,2.0
facebook/mms-tts-fin,2.6
facebook/mms-tts-fra,1.9
facebook/mms-tts-hun,2.0
facebook/mms-tts-nld,2.5
facebook/mms-tts-ron,2.5
facebook/mms-tts-rus,2.1
facebook/mms-tts-swe,3.4
facebook/mms-tts-ukr,2.4
FireRedTTS-2.0,5.5
Fish-S2-Pro,19.8
FishTTS,7.4
Gemini-3.1-Flash-TTS,2.5
GLM-TTS,2.1
griffin_lim,16.6
Higgs-Audio-V2,8.8
Hume TADA-3B-ML,14.0
Index-TTS-1.5,4.0
Index-TTS-2.0,3.6
IndicF5,16.6
Indri-TTS-0.1,3.7
Kani-TTS-370M,3.8
Kartoffelbox,1.9
Kitten-TTS-Nano-0.1,2.0
Kitten-TTS-Nano-0.2,2.1
kokoro,10.4
KugelAudio,15.6
Kyutai-TTS,4.5
LEMAS-TTS,18.5
LFM2.5-Audio,1.8
Llasa-1B,2.3
Llasa-1B-Multilingual,24.1
Llasa-3B,2.3
Llasa-8B,2.3
LongCat-AudioDiT,3.3
LuxTTS,1.8
Mars5,1.8
Marvis-TTS,1.7
MatchaTTS,1.7
Maya1 TTS,2.1
MegaTTS3,4.1
MeloTTS,1.8
Metavoice-1B,1.9
Microsoft VibeVoice 1.5B,4.1
Microsoft VibeVoice Large,4.2
microsoft/speecht5_tts,2.0
MingTTS,3.9
MiniCPM-o-2.6,4.4
MiniMax-Speech-2.8-Turbo,2.0
minimax/speech-02-turbo,6.7
minimax/speech-2.6-hd,2.1
MiraTTS,2.0
MOSS-TTS-1.7B,20.8
MOSS-TTS-8B,18.1
Nari Dia-1.6B,1.9
Nari Dia2,2.1
NeuTTS-Air,2.0
NeuTTS-Nano,2.0
NVidia Magpie-TTS Multilingual,4.5
OmniVoice,53.6
OpenAI TTS-1 HD,13.7
Openaudio-S1-Mini,4.8
OpenVoiceV2,4.3
optispeech,1.5
orpheus-tts-0.1-finetune,2.0
OuteTTS,15.1
parler_tts_large_v1,1.6
parler_tts_mini_v0.1,1.7
parler_tts_mini_v1,1.6
PocketTTS,1.9
Qwen2.5-Omni,2.3
Qwen3-TTS-12Hz-0.6B-Base,17.3
Qwen3-TTS-12Hz-1.7B-Base,17.0
Raon-OpenTTS,1.8
"Resemble.ai (April 12th, 2025)",8.8
Ringg Squirrel TTS v1.0,3.9
RVC,17.6
sesame_csm,2.2
Soprano11,1.6
SopranoTTS,1.7
SoulX-Podcast,1.9
Spark-TTS-0.5B,2.1
Step-Audio-EditX,3.8
suno/bark,2.6
suno/bark-small,2.6
Supertonic,1.9
SvaraTTS v1,5.2
TADA-1B,1.9
TADA-3B-ML,1.6
Tsukasa_Speech,4.1
tts_models/bg/cv/vits,2.0
tts_models/bn/custom/vits-female,2.6
tts_models/bn/custom/vits-male,3.0
tts_models/cs/cv/vits,2.0
tts_models/da/cv/vits,1.8
tts_models/de/css10/vits-neon,2.2
tts_models/de/thorsten/tacotron2-DCA,2.4
tts_models/de/thorsten/tacotron2-DDC,1.6
tts_models/de/thorsten/vits,1.8
tts_models/el/cv/vits,2.2
tts_models/en/blizzard2013/capacitron-t2-c50,1.5
tts_models/en/ek1/tacotron2,3.9
tts_models/en/jenny/jenny,1.7
tts_models/en/ljspeech/fast_pitch,2.1
tts_models/en/ljspeech/glow-tts,2.2
tts_models/en/ljspeech/neural_hmm,2.1
tts_models/en/ljspeech/overflow,2.2
tts_models/en/ljspeech/speedy-speech,2.0
tts_models/en/ljspeech/tacotron2-DCA,2.0
tts_models/en/ljspeech/tacotron2-DDC,2.4
tts_models/en/ljspeech/tacotron2-DDC_ph,2.0
tts_models/en/ljspeech/vits,2.2
tts_models/en/ljspeech/vits--neon,2.1
tts_models/en/multi-dataset/tortoise-v2,2.1
tts_models/en/sam/tacotron-DDC,2.5
tts_models/es/css10/vits,1.7
tts_models/es/mai/tacotron2-DDC,1.4
tts_models/et/cv/vits,1.6
tts_models/fa/custom/glow-tts,2.3
tts_models/fi/css10/vits,2.5
tts_models/fr/css10/vits,1.8
tts_models/fr/mai/tacotron2-DDC,1.5
tts_models/ga/cv/vits,2.1
tts_models/hr/cv/vits,1.8
tts_models/hu/css10/vits,2.0
tts_models/it/mai_female/glow-tts,1.5
tts_models/it/mai_female/vits,1.6
tts_models/it/mai_male/glow-tts,1.6
tts_models/it/mai_male/vits,2.1
tts_models/lt/cv/vits,2.3
tts_models/lv/cv/vits,2.3
tts_models/mt/cv/vits,2.0
tts_models/multilingual/multi-dataset/bark,118.0
tts_models/multilingual/multi-dataset/xtts_v1.1,36.9
tts_models/multilingual/multi-dataset/xtts_v2,38.9
tts_models/pl/mai_female/vits,1.6
tts_models/pt/cv/vits,2.1
tts_models/ro/cv/vits,1.9
tts_models/sk/cv/vits,2.2
tts_models/sl/cv/vits,1.8
tts_models/sv/cv/vits,1.6
tts_models/tr/common-voice/glow-tts,2.2
tts_models/uk/mai/glow-tts,2.8
tts_models/uk/mai/vits,1.9
tts_models/zh-CN/baker/tacotron2-DDC-GST,3.3
Veena,3.5
VieNeu-TTS,2.3
VITS2-Claude,1.7
vixTTS,3.6
VoiceCore,2.9
VoxCPM-0.5B,3.6
VoxCPM-1.5,4.1
VoxCPM2,32.0
Voxtral,19.1
Voxtream,2.2
VoXtream2,1.9
WhisperSpeech,3.9
YarnGPT,5.2
ZipVoice,3.4
zonosTTS-v0.1,3.7


==> img/data_v10/total_architecture.txt <==
105

==> img/data_v10/total_utters.txt <==
456,000

==> img/data_v11/total_architecture.txt <==
127

==> img/data_v11/total_utters.txt <==
534,000

==> img/data_v3/total_architecture.txt <==
21

==> img/data_v3/total_utters.txt <==
76,000

==> img/data_v4/total_architecture.txt <==
26

==> img/data_v4/total_utters.txt <==
82,000

==> img/data_v5/total_architecture.txt <==
38

==> img/data_v5/total_utters.txt <==
164,000

==> img/data_v6/total_architecture.txt <==
42

==> img/data_v6/total_utters.txt <==
175,000

==> img/data_v7/total_architecture.txt <==
52

==> img/data_v7/total_utters.txt <==
201,000

==> img/data_v8/total_architecture.txt <==
58

==> img/data_v8/total_utters.txt <==
243,000

==> img/data_v9/total_architecture.txt <==
78

==> img/data_v9/total_utters.txt <==
298,000

==> total_architecture.txt <==
25

==> total_hours.txt <==
173.3

==> total_languages.txt <==
23

==> total_models.txt <==
58

==> total_utters.txt <==
81,000
